MultiCAM: A multivariable framework for connecting the mass accretion history of haloes with their properties

Models that connect galaxy and halo properties often summarize a halo's mass accretion history (MAH) with a single value, and use this value as the basis for predictions. However, a single-value summary fails to capture the complexity of MAHs and information can be lost in the process. We present MultiCAM, a generalization of traditional abundance matching frameworks, which can simultaneously connect the full MAH of a halo with multiple halo and/or galaxy properties. As a first case study, we apply MultiCAM to the problem of connecting dark matter halo properties to their MAHs in the context of a dark matter-only simulation. While some halo properties, such as concentration, are more strongly correlated to the early-time mass growth of a halo, others, like the virial ratio, have stronger correlations with late-time mass growth. This highlights the necessity of considering the impact of the entire MAH on halo properties. For most of the halo properties we consider, we find that MultiCAM models that use the full MAH achieve higher accuracy than conditional abundance matching models which use a single epoch. We also demonstrate an extension of MultiCAM that captures the covariance between predicted halo properties. This extension provides a baseline model for applications where the covariance between predicted properties is important.

==> figures/max_corrs_am.txt <==
cvir: Max corr is -0.698 +- 0.006 at mass bin 0.495 +- 0.02128
vmax/vvir: Max corr is -0.700 +- 0.006 at mass bin 0.397 +- 0.05101
voff/vvir: Max corr is 0.574 +- 0.008 at mass bin 0.735 +- 0.03621
x0: Max corr is 0.599 +- 0.012 at mass bin 0.735 +- 0.03161
t/|u|: Max corr is 0.623 +- 0.011 at mass bin 0.673 +- 0.08183
spin: Max corr is 0.384 +- 0.007 at mass bin 0.541 +- 0.02324
spin_bullock: Max corr is 0.473 +- 0.007 at mass bin 0.541 +- 0.02324
c_to_a: Max corr is -0.510 +- 0.006 at mass bin 0.644 +- 0.03317
b_to_a: Max corr is -0.505 +- 0.008 at mass bin 0.673 +- 0.02895
q: Max corr is -0.533 +- 0.007 at mass bin 0.673 +- 0.03317
r200m/rvir: Max corr is 0.321 +- 0.008 at mass bin 0.292 +- 0.04491
r500c/rvir: Max corr is -0.614 +- 0.011 at mass bin 0.673 +- 0.02895


==> figures/max_corrs_ma.txt <==
cvir: Max corr is 0.677 +- 0.005 at scale 0.420 +- 0.00600
vmax/vvir: Max corr is 0.683 +- 0.004 at scale 0.384 +- 0.01764
voff/vvir: Max corr is -0.523 +- 0.008 at scale 0.616 +- 0.03969
x0: Max corr is -0.551 +- 0.007 at scale 0.652 +- 0.00687
t/|u|: Max corr is -0.588 +- 0.010 at scale 0.562 +- 0.05205
spin: Max corr is -0.342 +- 0.007 at scale 0.480 +- 0.00952
spin_bullock: Max corr is -0.430 +- 0.006 at scale 0.480 +- 0.00687
c_to_a: Max corr is 0.465 +- 0.006 at scale 0.580 +- 0.02510
b_to_a: Max corr is 0.460 +- 0.008 at scale 0.592 +- 0.00600
q: Max corr is 0.487 +- 0.006 at scale 0.580 +- 0.02236
r200m/rvir: Max corr is -0.367 +- 0.007 at scale 0.544 +- 0.00794
r500c/rvir: Max corr is 0.593 +- 0.011 at scale 0.532 +- 0.01050


==> figures/max_corrs_table.txt <==
\begin{table*}[ht]
\centering
\begin{tabular}{|c|c|c|c|c|}
\hline
$X$ & $a_{\rm opt}$ & $\rho_{\rm sp}\left(X, m(a_{\rm opt})\right)$ & $m_{\rm opt}$ & $\rho_{\rm sp}\left(X, a(m_{\rm opt})\right)$ \\ [0.5ex]
\hline\hline
$c_{\rm vir}$ & $0.420 \pm 0.006$ & $0.677 \pm 0.005$ & $0.495 \pm 0.021$ & $-0.698 \pm 0.006$\\ \hline
$V_{\rm max} / V_{\rm vir}$ & $0.384 \pm 0.018$ & $0.683 \pm 0.004$ & $0.397 \pm 0.051$ & $-0.700 \pm 0.006$\\ \hline
$V_{\rm off} / V_{\rm vir}$ & $0.616 \pm 0.040$ & $-0.523 \pm 0.008$ & $0.735 \pm 0.036$ & $0.574 \pm 0.008$\\ \hline
$x_{\rm off}$ & $0.652 \pm 0.007$ & $-0.551 \pm 0.007$ & $0.735 \pm 0.032$ & $0.599 \pm 0.012$\\ \hline
$T/|U|$ & $0.562 \pm 0.052$ & $-0.588 \pm 0.010$ & $0.673 \pm 0.082$ & $0.623 \pm 0.011$\\ \hline
$\lambda_{\rm peebles}$ & $0.480 \pm 0.010$ & $-0.342 \pm 0.007$ & $0.541 \pm 0.023$ & $0.384 \pm 0.007$\\ \hline
$\lambda_{\rm bullock}$ & $0.480 \pm 0.007$ & $-0.430 \pm 0.006$ & $0.541 \pm 0.023$ & $0.473 \pm 0.007$\\ \hline
$c/a$ & $0.580 \pm 0.025$ & $0.465 \pm 0.006$ & $0.644 \pm 0.033$ & $-0.510 \pm 0.006$\\ \hline
$b/a$ & $0.592 \pm 0.006$ & $0.460 \pm 0.008$ & $0.673 \pm 0.029$ & $-0.505 \pm 0.008$\\ \hline
$q$ & $0.580 \pm 0.022$ & $0.487 \pm 0.006$ & $0.673 \pm 0.033$ & $-0.533 \pm 0.007$\\ \hline
$R_{200m} / R_{\rm vir}$ & $0.544 \pm 0.008$ & $-0.367 \pm 0.007$ & $0.292 \pm 0.045$ & $0.321 \pm 0.008$\\ \hline
$R_{500c} / R_{\rm vir}$ & $0.532 \pm 0.011$ & $0.593 \pm 0.011$ & $0.673 \pm 0.029$ & $-0.614 \pm 0.011$\\ \hline
\end{tabular}
\caption{}
\end{table*}


==> figures/triangle_corrs_table.txt <==
\begin{table*}[ht]
\centering
\begin{tabular}{|c|c|c|c|}
\hline
Model & $x_{\rm off}$,\,$\lambda_{\rm bullock}$ & $x_{\rm off}$,\,$c/a$ & $\lambda_{\rm bullock}$,\,$c/a$ \\ [0.5ex]
\hline\hline
\rm True & 0.51 & -0.43 & -0.29 \\
\hline
\rm CAM $a(m_{\rm opt})$ & 0.62 & -0.79 & -0.88 \\
\hline
\rm MultiCAM (no scatter) & 0.93 & -0.96 & -0.95 \\
\hline
\rm MultiCAM (with scatter) & 0.50 & -0.45 & -0.31 \\
\hline
\end{tabular}
\caption{}
\end{table*}

